Stabilization of the astropause by periodic fluctuations of the stellar wind

The main goal of the paper is to explore why observations of many astrospheres (or circumstellar bubbles) show quite stable and smooth structures of astropauses - the tangential discontinuities separating the stellar and interstellar winds, - while both theory and numerical simulations suggest that tangential discontinuities are unstable due to well known Kelvin-Helmholtz (K-H) instability. It was recognized before that magnetic fields may stabilize the astropauses. In this paper, we explore another mechanism to reduce the K-H instability of the astropauses. This mechanism is a periodic change of the stellar wind dynamic pressure. Fluctuations of the stellar wind parameters are quite expected. For example, the Sun has an 11-year cycle of global activity although there are also shorter periods of the solar wind fluctuations. We performed the parametric numerical study and demonstrate that the development of the K-H instability depends on the dimensionless parameter $\chi$ which is the ratio of the stellar wind terminal speed and interstellar flow speed. The larger the parameter $\chi$, the larger the fluctuations caused by the K-H instability. It has been shown that the K-H instability is convective which agrees with the previous linear analysis. The stabilization of the astropause by the periodic fluctuations in the stellar wind lead is demonstrated. It is shown that for the solar wind the most effective stabilization occurs when the period of stellar parameter change is about 1-4 years. For the eleven year solar cycle, the stabilization effect is weaker.

==> legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
